Non-perturbative investigation of low eccentricity exterior mean motion resonances

Mean motion resonances are important in the analysis and understanding of the dynamics of planetary systems. While perturbative approaches have been dominant in many previous studies, recent non-perturbative approaches have revealed novel properties in the low eccentricity regime for interior mean motion resonances of Jupiter in the fundamental model of the circular planar restricted three body model. Here we extend the non-perturbative investigation to exterior mean motion resonances in the low eccentricity regime (up to about 0.1) and for perturber mass in the range 5e-5 to 1e-3 (in units of the central mass). Our results demonstrate that first order exterior resonances have two branches at low eccentricity as well as low-eccentricity bridges connecting neighboring first order resonances. With increasing perturber mass, higher order resonances dissolve into chaos whereas low order resonances persist with larger widths in their radial extent but smaller azimuthal widths. For low order resonances, we also detect secondary resonances arising from small integer commensurabilities between resonant librations and the synodic frequency. These secondary resonances contribute significantly to generating the chaotic sea that typically occurs near mean motion resonances of higher-mass perturbers.

==> table1.txt <==
# Date: 2023 February 08
# Reference: Malhotra & Chen, Non-perturbative investigation of low eccentricity exterior mean motion resonances, MNRAS (2023)
#
# Table 1: Resonance centers and boundaries of exterior MMRs


%Log:	Version Date Author Description
%	01 2022-10-16 Zherui Chen Create

%%mu=5.146e-5
%%e_res a_res a_min a_max psi_res MMR    

%1:3 psi~180
0.091852 2.079700 2.077920 2.081660 180.000000 1:3
0.079773 2.079707 2.078100 2.081560 180.000000 1:3
0.070613 2.079730 2.078340 2.081250 180.000000 1:3
0.060186 2.079811 2.078560 2.081100 180.000000 1:3
0.047544 2.079895 2.078830 2.080720 180.000000 1:3
0.039366 2.079848 2.079030 2.080630 180.000000 1:3
0.022612 2.079866 2.079340 2.080370 180.000000 1:3
0.013485 2.079911 2.079540 2.080300 180.000000 1:3
0.007648 2.079810 2.079570 2.080200 180.000000 1:3
0.002566 2.079840 2.079870 2.080110 180.000000 1:3

%2:5 psi~+-90
0.091629 1.842194 1.840250 1.844090 +-94.951900 2:5
0.082994 1.842077 1.840500 1.843886 +-92.907100 2:5
0.073422 1.842005 1.840780 1.843520 +-90.702700 2:5
0.062647 1.842045 1.841020 1.843230 +-89.470500 2:5
0.049858 1.842158 1.841260 1.842910 +-89.484300 2:5
0.031511 1.842105 1.841670 1.842540 +-89.052000 2:5
0.015276 1.841997 1.841820 1.842340 +-89.202700 2:5
0.012836 1.842000 1.841920 1.842300 +-87.424100 2:5
0.009386 1.842010 1.841750 1.842270 +-84.025600 2:5
0.003480 1.842000 1.841710 1.842240 +-81.566000 2:5

%1:2 psi~180
0.108143 1.587000 1.580460 1.594600 180.000000 1:2
0.096864 1.587430 1.581000 1.594000 180.000000 1:2
0.088321 1.587434 1.581590 1.593570 180.000000 1:2
0.078830 1.587402 1.582020 1.593030 180.000000 1:2
0.073682 1.587404 1.582000 1.592780 180.000000 1:2
0.067980 1.587338 1.582470 1.592470 180.000000 1:2
0.062008 1.587377 1.582760 1.592130 180.000000 1:2
0.055308 1.587370 1.583120 1.591750 180.000000 1:2
0.047641 1.587348 1.583480 1.591420 180.000000 1:2
0.042757 1.587311 1.584480 1.590920 180.000000 1:2
0.038450 1.587298 1.584830 1.590480 180.000000 1:2
0.026936 1.587408 1.585100 1.590200 180.000000 1:2
0.011163 1.588014 1.587460 1.588700 180.000000 1:2
0.003474 1.590090 1.590050 1.590230 180.000000 1:2
0.001880 1.592590 1.592560 1.592730 180.000000 1:2

%the bifurcated 1:2 island  
0.108421 1.587395 1.584580 1.590470 +-99.903900 1:2
0.096848 1.587360 1.584910 1.589930 +-103.219000 1:2
0.088300 1.587339 1.585320 1.589650 +-104.397000 1:2
0.078830 1.587320 1.585720 1.589200 +-105.780000 1:2
0.073515 1.587226 1.585860 1.589070 +-108.656000 1:2
0.062008 1.587295 1.586330 1.588450 +-120.734000 1:2
0.047641 1.587266 1.586830 1.587800 +-137.156000 1:2
0.384954 1.587230 1.587120 1.587360 +-159.816000 1:2

%3:5 psi~180
0.089755 1.405270 1.400460 1.410480 180.000000 3:5
0.079942 1.405510 1.400860 1.410140 180.000000 3:5
0.068700 1.405420 1.401520 1.409360 180.000000 3:5
0.055226 1.405430 1.402720 1.408440 180.000000 3:5
0.041450 1.405290 1.403410 1.407830 180.000000 3:5
0.037241 1.405420 1.403620 1.407670 180.000000 3:5
0.023802 1.405470 1.404470 1.406810 180.000000 3:5
0.012264 1.405490 1.404890 1.406470 180.000000 3:5
0.009394 1.405560 1.405250 1.406050 180.000000 3:5
0.004244 1.405620 1.405550 1.405770 180.000000 3:5

%3:5 psi~+-60
0.096248 1.405644 1.401300 1.411300 +-60.140900 3:5
0.080225 1.405615 1.401910 1.410980 +-59.159200 3:5
0.069130 1.405751 1.402300 1.410080 +-58.583000 3:5
0.055511 1.405739 1.403280 1.409350 +-60.079200 3:5
0.041704 1.405786 1.404000 1.408900 +-59.444000 3:5
0.037684 1.405858 1.404340 1.408200 +-58.279300 3:5
0.024464 1.405948 1.404900 1.407530 +-59.231600 3:5
0.015921 1.405927 1.405340 1.407030 +-59.302200 3:5
0.013145 1.405951 1.405500 1.406800 +-59.134580 3:5
0.010334 1.406110 1.405280 1.406580 +-60.489200 3:5
0.004184 1.406080 1.405960 1.406260 +-60.602700 3:5
0.002556 1.406300 1.406300 1.406300 +-60.266000 3:5

%2:3 psi~+-90
0.096289 1.310671 1.299900 1.321590 +-90.360300 2:3
0.086829 1.310708 1.300800 1.320990 +-90.991600 2:3
0.076257 1.310789 1.301090 1.320100 +-89.873100 2:3
0.063864 1.310838 1.302000 1.319500 +-90.741700 2:3
0.048599 1.311005 1.303730 1.318490 +-90.105500 2:3
0.026267 1.311515 1.308500 1.315660 +-90.248200 2:3
0.008339 1.315651 1.315370 1.316010 +-89.458900 2:3
0.004310 1.318550 1.318750 1.318990 +-90.200100 2:3
0.003093 1.322170 1.321960 1.322210 +-89.705400 2:3

%5:7 psi~180
0.095231 1.252120 1.246140 1.259690 180.000000 5:7
0.087310 1.251803 1.246000 1.258170 180.000000 5:7
0.076433 1.251812 1.246500 1.257390 180.000000 5:7
0.056327 1.251847 1.248300 1.255730 180.000000 5:7
0.037156 1.251832 1.249410 1.254400 180.000000 5:7
0.021752 1.251786 1.250270 1.253280 180.000000 5:7
0.005613 1.251815 1.251420 1.251850 180.000000 5:7
0.001630 1.251760 1.251750 1.251760 180.000000 5:7

%5:7 psi~110
0.095981 1.251130 1.244730 1.257370 +-107.918000 5:7
0.086485 1.251080 1.245060 1.257020 +-107.480000 5:7
0.075385 1.251150 1.245910 1.256470 +-108.098000 5:7
0.055158 1.251290 1.247690 1.254960 +-108.114000 5:7
0.035930 1.251460 1.249130 1.253770 +-107.728000 5:7
0.026548 1.251600 1.250290 1.253010 +-108.413300 5:7
0.004671 1.251800 1.251620 1.251960 +-108.657000 5:7
0.002375 1.253720 1.253720 1.253720 +-107.564600 5:7

%5:7 psi~35
0.097400 1.252280 1.246140 1.259690 +-35.725400 5:7
0.088015 1.252290 1.246370 1.258300 +-35.671500 5:7
0.077091 1.252410 1.247080 1.257570 +-35.311100 5:7
0.057087 1.252380 1.248640 1.255960 +-35.443100 5:7
0.038062 1.252200 1.249600 1.254580 +-35.682400 5:7
0.022797 1.251970 1.249750 1.253600 +-34.540700 5:7
0.006966 1.251670 1.251670 1.252240 +-35.636100 5:7
0.002375 1.253630 1.253630 1.253630 +-35.564600 5:7

%3:4 psi~180
0.099044 1.211690 1.199170 1.223410 180.000000 3:4
0.089298 1.211830 1.200490 1.222670 180.000000 3:4
0.078651 1.211800 1.201000 1.222057 180.000000 3:4
0.065659 1.211710 1.201630 1.221500 180.000000 3:4
0.058135 1.211760 1.202470 1.220800 180.000000 3:4
0.049299 1.211520 1.203530 1.219930 180.000000 3:4
0.038313 1.211120 1.204730 1.219140 180.000000 3:4
0.017345 1.214100 1.212120 1.215220 180.000000 3:4
0.009825 1.217265 1.216500 1.217340 180.000000 3:4
0.004387 1.218670 1.218750 1.218890 180.000000 3:4
0.003463 1.220780 1.220710 1.220910 180.000000 3:4

%3:4 psi~+-55
0.099023 1.211664 1.199690 1.223870 +-55.956900 1:2
0.089419 1.211681 1.200500 1.223090 +-54.069100 1:2
0.078673 1.211745 1.200800 1.223170 +-55.105200 1:2
0.065979 1.211720 1.202150 1.221970 +-55.100450 1:2
0.058634 1.211754 1.203000 1.221270 +-57.379800 1:2
0.049936 1.211679 1.204070 1.220500 +-57.012800 1:2
0.039023 1.211519 1.205280 1.219720 +-57.565900 1:2
0.012686 1.212560 1.212590 1.215750 +-57.565600 1:2
0.005881 1.217100 1.217000 1.217680 +-57.646400 1:2
0.004436 1.219170 1.218960 1.219420 +-57.656900 1:2
0.003482 1.221270 1.221070 1.221440 +-54.616400 1:2



%Log:	Version Date Author Description
%	01 2022-10-16 Zherui Chen Create

%%mu=0.0001
%%e_res a_res a_min a_max psi_res MMR    

%apocentric 4:5 psi~+-135
0.100806 1.160380 1.150060 1.170380 +-135.656566 4:5
0.091266 1.160320 1.150430 1.169570 +-135.055260 4:5       
0.081858 1.161630 1.150730 1.169930 +-134.986680 4:5
0.075352 1.161210 1.149930 1.170650 +-135.562210 4:5
0.070311 1.162890 1.150090 1.171540 +-135.264120 4:5
0.062604 1.163460 1.148880 1.173870 +-135.053600 4:5
0.053599 1.163450 1.149000 1.173080 +-134.986260 4:5
0.043788 1.161450 1.150590 1.172310 +-134.854000 4:5
0.030069 1.162365 1.153370 1.171360 +-135.344500 4:5
0.019541 1.163095 1.158620 1.167570 +-135.867000 4:5
0.011483 1.165620 1.164110 1.167130 +-134.184000 4:5
0.006860 1.170055 1.169410 1.170700 +-133.832500 4:5
0.004893 1.174880 1.174480 1.175280 +-132.294000 4:5
0.003982 1.179665 1.179490 1.179840 +-130.510500 4:5
0.003990 1.184590 1.184360 1.184820 +-129.808500 4:5

%apocentric 4:5 psi~+-45
0.093222 1.161590 1.151720 1.170080 +-45.562600 4:5
0.083460 1.161990 1.151520 1.170490 +-45.066500 4:5
0.076004 1.161420 1.151530 1.170970 +-44.956000 4:5
0.070033 1.162030 1.151810 1.171150 +-44.926760 4:5
0.062661 1.162850 1.150110 1.173910 +-45.003160 4:5
0.053859 1.162680 1.150140 1.173440 +-45.056000 4:5
0.044145 1.162055 1.151630 1.172480 +-44.597350 4:5
0.029758 1.163030 1.154080 1.171980 +-44.800700 4:5
0.019359 1.163355 1.158570 1.168140 +-45.006100 4:5
0.011489 1.165865 1.163970 1.167760 +-41.465650 4:5
0.006841 1.169515 1.167970 1.171060 +-35.380900 4:5
0.004859 1.174735 1.173850 1.175620 +-34.907450 4:5
0.003917 1.178640 1.176970 1.180310 +-28.134145 4:5
0.003830 1.184320 1.183640 1.185000 +-27.819650 4:5
0.003800 1.188265 1.187010 1.189520 +-20.202725 4:5
0.003511 1.189950 1.189890 1.194010 +-18.528200 4:5
%the two islands(psi~+-45) converge to one island%

%pericentric 3:4 psi~+-125
0.003990 1.184590 1.184360 1.184820 +-129.808500 3:4
0.004311 1.189325 1.189090 1.189560 +-127.119000 3:4
0.004959 1.194030 1.193860 1.194320 +-126.045000 3:4
0.006348 1.198775 1.198490 1.199280 +-124.508500 3:4
0.006809 1.199715 1.199460 1.200580 +-124.289000 3:4
0.007365 1.200655 1.200280 1.201460 +-123.735000 3:4
0.008065 1.201700 1.201290 1.202410 +-123.437000 3:4
0.008949 1.202615 1.202110 1.203870 +-123.101500 3:4
0.010165 1.203595 1.203090 1.205030 +-123.847000 3:4
0.012051 1.204605 1.203950 1.207070 +-122.370000 3:4
0.012709 1.204875 1.204270 1.207930 +-122.266000 3:4
0.013597 1.205210 1.204640 1.208350 +-122.190000 3:4
0.014987 1.206000 1.205070 1.208170 +-122.105000 3:4
0.016074 1.206100 1.205410 1.208050 +-122.012000 3:4
0.017039 1.206300 1.205590 1.207990 +-122.148000 3:4
0.017740 1.206910 1.206010 1.207810 +-122.000000 3:4
0.018358 1.207130 1.207120 1.207140 +-122.000000 3:4

%pericentric 3:4 psi~0
0.005126 1.194800 1.194700 1.198460 0.000000 3:4
0.005555 1.195790 1.195700 1.199840 0.000000 3:4
0.006125 1.196820 1.196790 1.200440 0.000000 3:4
0.006947 1.197810 1.197610 1.201040 0.000000 3:4
0.007865 1.198870 1.198690 1.202280 0.000000 3:4
0.008989 1.199750 1.199490 1.202850 0.000000 3:4
0.010971 1.200815 1.200430 1.203690 0.000000 3:4
0.011613 1.201110 1.200650 1.203980 0.000000 3:4
0.012560 1.201455 1.200910 1.203600 0.000000 3:4
0.013999 1.201895 1.201140 1.203440 0.000000 3:4
0.016025 1.201550 1.201390 1.203370 0.000000 3:4
0.016310 1.202430 1.201490 1.203310 0.000000 3:4
0.017625 1.202585 1.201870 1.203300 0.000000 3:4
0.017707 1.202400 1.202390 1.202410 0.000000 3:4

%apocentric 3:4 psi~180
0.107941 1.211500 1.197980 1.224740 180.000000 3:4
0.103792 1.211170 1.197130 1.225750 180.000000 3:4
0.099076 1.211195 1.195060 1.227450 180.000000 3:4
0.094424 1.211230 1.194500 1.227430 180.000000 3:4
0.089410 1.211330 1.196260 1.226230 180.000000 3:4
0.084316 1.211320 1.196600 1.227130 180.000000 3:4
0.078492 1.211370 1.197640 1.225080 180.000000 3:4
0.072330 1.211445 1.197630 1.225730 180.000000 3:4
0.065801 1.211540 1.198400 1.224840 180.000000 3:4
0.057877 1.211735 1.199190 1.224340 180.000000 3:4
0.048551 1.211900 1.200730 1.223150 180.000000 3:4
0.042908 1.212390 1.203030 1.221890 180.000000 3:4
0.037855 1.212225 1.205040 1.220740 180.000000 3:4
0.024757 1.213205 1.207270 1.219140 180.000000 3:4
0.016834 1.213940 1.211690 1.217160 180.000000 3:4
0.010103 1.216190 1.216050 1.218010 180.000000 3:4
0.006509 1.220470 1.220350 1.221160 180.000000 3:4
0.004753 1.224730 1.224600 1.225030 180.000000 3:4
0.003817 1.228900 1.229060 1.228790 180.000000 3:4
0.003265 1.233050 1.232960 1.233130 180.000000 3:4
0.002904 1.237155 1.237140 1.237170 180.000000 3:4
0.002687 1.241185 1.241180 1.241190 180.000000 3:4
0.002544 1.245180 1.245180 1.245180 180.000000 3:4
0.002452 1.249120 1.249120 1.249120 180.000000 3:4
0.002440 1.253040 1.253040 1.253040 180.000000 3:4
0.002428 1.256910 1.256910 1.256910 180.000000 3:4

%apocentric 3:4 psi~+-55
0.107760 1.212030 1.198910 1.225510 +-59.062100 3:4
0.103550 1.212060 1.198100 1.226180 +-61.561150 3:4
0.099165 1.212100 1.196380 1.227360 +-59.506950 3:4
0.094502 1.212145 1.195490 1.228170 +-59.459350 3:4
0.089568 1.212225 1.197070 1.226990 +-59.301750 3:4
0.084281 1.212435 1.198110 1.227860 +-59.360750 3:4
0.078624 1.212250 1.198560 1.226090 +-59.316800 3:4
0.072813 1.212395 1.198550 1.226390 +-59.307000 3:4
0.065729 1.212455 1.199430 1.225670 +-59.336500 3:4
0.057928 1.212695 1.200220 1.225030 +-59.457950 3:4
0.048506 1.212930 1.201840 1.224030 +-59.726650 3:4
0.042939 1.213035 1.204040 1.222820 +-60.238600 3:4
0.037905 1.213295 1.205510 1.221550 +-59.148300 3:4
0.024753 1.214085 1.208110 1.220060 +-58.682000 3:4
0.016807 1.215190 1.212320 1.218170 +-56.255200 3:4
0.010119 1.217510 1.216910 1.219040 +-56.711100 3:4
0.006493 1.221740 1.220880 1.222180 +-56.341800 3:4
0.004759 1.225380 1.224570 1.226050 +-54.331400 3:4
0.003824 1.229760 1.228860 1.230070 +-52.395700 3:4
0.003260 1.233800 1.232590 1.234120 +-51.611800 3:4
0.002898 1.237880 1.236970 1.238150 +-50.019100 3:4
0.002658 1.242020 1.241480 1.242160 +-49.368000 3:4
0.002643 1.245900 1.244820 1.246140 +-48.909800 3:4
%the two islands(psi~+-50) converge to one island

%pericentric 2:3 psi~180
0.002428 1.256910 1.256910 1.256910 180.000000 2:3
0.002452 1.260750 1.260750 1.260750 180.000000 2:3
0.002632 1.268340 1.268340 1.268340 180.000000 2:3
0.002907 1.275800 1.275800 1.275800 180.000000 2:3
0.003441 1.283170 1.283170 1.283170 180.000000 2:3
0.004440 1.290500 1.290500 1.290500 180.000000 2:3
0.006779 1.297956 1.297710 1.298010 180.000000 2:3
0.007700 1.299170 1.298970 1.299720 180.000000 2:3
0.008921 1.300680 1.300320 1.301350 180.000000 2:3
0.009852 1.301170 1.301060 1.302310 180.000000 2:3
0.012799 1.302730 1.302460 1.304810 180.000000 2:3
0.014473 1.303920 1.302860 1.307120 180.000000 2:3
0.014860 1.304960 1.303750 1.306810 180.000000 2:3
0.020586 1.305950 1.305950 1.305950 180.000000 2:3

%pericentric 2:3 psi~0
0.001500 1.247080 1.247080 1.250080 0.000000 2:3
0.001072 1.251090 1.251090 1.253930 0.000000 2:3
0.001336 1.254960 1.254960 1.257820 0.000000 2:3
0.001470 1.258870 1.258870 1.261650 0.000000 2:3
0.001857 1.266580 1.266580 1.269210 0.000000 2:3
0.002309 1.274170 1.274170 1.276610 0.000000 2:3
0.002984 1.281600 1.281600 1.283940 0.000000 2:3
0.004085 1.288990 1.288990 1.291110 0.000000 2:3
0.006509 1.296500 1.296500 1.298210 0.000000 2:3
0.007443 1.298180 1.298180 1.299620 0.000000 2:3
0.008674 1.299810 1.299810 1.301050 0.000000 2:3
0.009563 1.300750 1.300750 1.301810 0.000000 2:3
0.012640 1.303110 1.303110 1.303560 0.000000 2:3
0.014118 1.303190 1.303190 1.305380 0.000000 2:3
0.014309 1.302450 1.302450 1.305050 0.000000 2:3
0.020221 1.304410 1.304410 1.304410 0.000000 2:3

%apocentric 2:3 psi~+-90
0.140414 1.310745 1.289820 1.331540 +-90.057500 2:3
0.137206 1.310530 1.290920 1.331560 +-90.040450 2:3
0.134026 1.310630 1.291020 1.330830 +-89.932300 2:3
0.130765 1.310720 1.293030 1.328650 +-90.005500 2:3
0.127415 1.310620 1.292930 1.328750 +-90.002400 2:3
0.123985 1.310540 1.291870 1.329780 +-90.006560 2:3
0.120462 1.310820 1.293810 1.327850 +-89.925623 2:3
0.116809 1.310700 1.292850 1.328960 +-90.056560 2:3
0.113065 1.310750 1.293320 1.328440 +-89.994200 2:3
0.109181 1.310740 1.294410 1.327390 +-89.999266 2:3
0.092155 1.311010 1.296450 1.325620 +-90.035650 2:3
0.082098 1.311045 1.297350 1.324840 +-90.166680 2:3
0.070819 1.311070 1.299090 1.323410 +-89.890200 2:3
0.060000 1.311526 1.301240 1.321870 +-89.066950 2:3
0.051233 1.311200 1.302130 1.321690 +-90.060000 2:3
0.041323 1.311750 1.304520 1.320310 +-89.702650 2:3
0.029528 1.311960 1.308010 1.317770 +-89.792000 2:3
0.017362 1.312130 1.311460 1.316780 +-88.262900 2:3
0.011327 1.315550 1.315300 1.317310 +-87.254000 2:3
0.007611 1.318910 1.318340 1.319610 +-86.940900 2:3
0.003551 1.328390 1.328750 1.329040 +-87.726950 2:3

%pericentric 1:2 psi~0
0.001298 1.564600 1.564600 1.564600 0.000000 1:2
0.001597 1.569730 1.569730 1.569730 0.000000 1:2
0.002175 1.574810 1.574800 1.575260 0.000000 1:2
0.003627 1.579880 1.579870 1.580460 0.000000 1:2
0.003664 1.580040 1.579980 1.580580 0.000000 1:2
0.003692 1.580020 1.580010 1.580230 0.000000 1:2
0.003758 1.580130 1.580120 1.580750 0.000000 1:2
0.003829 1.580260 1.580250 1.580940 0.000000 1:2
0.003927 1.580400 1.580390 1.581000 0.000000 1:2
0.004059 1.580690 1.580640 1.581220 0.000000 1:2
0.004284 1.580900 1.580960 1.581500 0.000000 1:2
0.004418 1.581180 1.581150 1.581640 0.000000 1:2
0.004739 1.581590 1.581530 1.581920 0.000000 1:2
0.005191 1.582040 1.581990 1.582610 0.000000 1:2
0.005718 1.582450 1.582420 1.583030 0.000000 1:2
0.006523 1.582990 1.582930 1.583530 0.000000 1:2
0.007338 1.583380 1.583310 1.583940 0.000000 1:2
0.008446 1.583780 1.583680 1.584350 0.000000 1:2
0.009471 1.584100 1.583930 1.584480 0.000000 1:2
0.011115 1.584410 1.584230 1.584800 0.000000 1:2
0.011769 1.584540 1.584270 1.585050 0.000000 1:2
0.012367 1.584610 1.584320 1.585170 0.000000 1:2
0.013450 1.584750 1.584620 1.585210 0.000000 1:2
0.014580 1.584800 1.584800 1.584800 0.000000 1:2

%apocentric 1:2 psi~180
0.108052 1.586620 1.577840 1.597430 180.000000 1:2
0.100497 1.586630 1.578410 1.596810 180.000000 1:2
0.083373 1.586675 1.579520 1.595380 180.000000 1:2
0.073356 1.586740 1.579890 1.594640 180.000000 1:2
0.061783 1.586800 1.580890 1.593860 180.000000 1:2
0.047667 1.586940 1.582250 1.592750 180.000000 1:2
0.038926 1.587010 1.583560 1.592120 180.000000 1:2
0.028161 1.587220 1.584680 1.590680 180.000000 1:2
0.021700 1.587480 1.585970 1.589490 180.000000 1:2
0.014866 1.587880 1.587200 1.589360 180.000000 1:2
0.006288 1.589840 1.589720 1.590030 180.000000 1:2
0.003542 1.592240 1.592220 1.592300 180.000000 1:2
0.002387 1.594750 1.594730 1.594810 180.000000 1:2
0.001759 1.597390 1.597260 1.597530 180.000000 1:2
0.001369 1.599735 1.599730 1.599740 180.000000 1:2
0.001230 1.610000 1.610000 1.610000 180.000000 1:2

%the bifurcated 1:2 island  
0.108736 1.587500 1.583880 1.591400 +-107.601700 1:2
0.101607 1.587510 1.584070 1.591170 +-110.116850 1:2
0.084202 1.586870 1.584856 1.590350 +-112.000000 1:2
0.074237 1.586990 1.585290 1.589720 +-119.000000 1:2
0.062546 1.586950 1.585765 1.589042 +-123.000000 1:2
0.048202 1.586940 1.586580 1.587850 +-136.000000 1:2
0.048046 1.586910 1.586510 1.587960 +-142.000000 1:2
0.039126 1.587010 1.586950 1.587210 +-158.000000 1:2


%Log:	Version Date Author Description
%	01 2022-10-16 Zherui Chen Create

%%mu=0.000953
%%e_res a_res a_min a_max psi_res MMR    

%1:3 psi~180
0.098266 2.073032 2.062230 2.088570 180.000000 1:3
0.091224 2.073300 2.063900 2.087230 180.000000 1:3
0.084242 2.073456 2.064320 2.087020 180.000000 1:3
0.061086 2.074235 2.067280 2.083770 180.000000 1:3
0.041329 2.074966 2.068890 2.083520 180.000000 1:3
0.017398 2.075824 2.071010 2.082020 180.000000 1:3
0.008364 2.074578 2.072020 2.076090 180.000000 1:3
0.006274 2.072500 2.072250 2.074440 180.000000 1:3
0.003352 2.072610 2.072470 2.073140 180.000000 1:3

%2:5 psi~+-90
0.096485 1.839392 1.830580 1.853970 +-89.952791 2:5
0.075622 1.840430 1.832710 1.850460 +-91.802429 2:5
0.058948 1.840476 1.833450 1.848520 +-92.298179 2:5
0.045057 1.840862 1.834170 1.846920 +-93.468229 2:5
0.035978 1.841294 1.834470 1.846060 +-94.174608 2:5
0.022607 1.841189 1.834850 1.845040 +-94.953887 2:5
0.011460 1.841197 1.837370 1.844280 +-95.565000 2:5
0.007926 1.841200 1.838560 1.842520 +-98.653000 2:5

%1:2 psi~180
0.086747 1.580250 1.560030 1.616830 180.000000 1:2
0.077864 1.580610 1.561640 1.614640 180.000000 1:2
0.062392 1.581230 1.568510 1.608460 180.000000 1:2
0.044404 1.582530 1.576150 1.600720 180.000000 1:2
0.037510 1.583270 1.578860 1.599560 180.000000 1:2
0.032363 1.584200 1.581150 1.596370 180.000000 1:2
0.024785 1.585702 1.583660 1.594980 180.000000 1:2
0.019637 1.587456 1.586210 1.594440 180.000000 1:2
0.015654 1.589502 1.588680 1.595180 180.000000 1:2
0.010468 1.594084 1.593630 1.598730 180.000000 1:2
0.008792 1.596498 1.596120 1.601260 180.000000 1:2
0.007503 1.598952 1.598620 1.604330 180.000000 1:2
0.006201 1.601170 1.601090 1.605380 180.000000 1:2
0.005327 1.603660 1.603590 1.608190 180.000000 1:2
0.004603 1.606160 1.606050 1.611440 180.000000 1:2
0.003729 1.609820 1.609820 1.614010 180.000000 1:2

%the bifurcated 1:2 island  
0.082781 1.586189 1.577830 1.598500 124.199142 1:2
0.066904 1.585507 1.579760 1.594920 132.554666 1:2
0.047147 1.584674 1.582140 1.589570 147.471697 1:2
0.039214 1.584342 1.583210 1.586460 156.691220 1:2

%3:5 psi~180
0.102350 1.399172 1.376000 1.425740 180.000000 3:5
0.098363 1.399325 1.377370 1.424090 180.000000 3:5
0.094250 1.399460 1.378350 1.423110 180.000000 3:5
0.080753 1.399965 1.383020 1.418735 180.000000 3:5
0.051064 1.401141 1.391680 1.412410 180.000000 3:5
0.034504 1.402490 1.400390 1.405500 180.000000 3:5
0.022984 1.403500 1.403260 1.403900 180.000000 3:5
0.005812 1.404190 1.404190 1.404190 180.000000 3:5

%3:5 psi~+-60
0.114264 1.415001 1.387360 1.437630 +-58.361388 3:5
0.110497 1.415035 1.387770 1.436580 +-58.465656 3:5
0.106646 1.415045 1.387240 1.435770 +-58.588882 3:5
0.093923 1.415027 1.391480 1.432100 +-58.614491 3:5
0.065532 1.414124 1.392390 1.426390 +-59.407341 3:5
0.034504 1.412490 1.408220 1.418090 +-61.713655 3:5
0.022984 1.413104 1.411460 1.414320 +-63.228336 3:5
0.010654 1.413200 1.411550 1.413390 +-68.000000 3:5

%5:8 psi~180
0.092346 1.346884 1.345480 1.349210 180.000000 5:8
0.090740 1.347377 1.346740 1.348330 180.000000 5:8
0.083893 1.349293 1.344320 1.353510 180.000000 5:8
0.076350 1.351192 1.346480 1.355290 180.000000 5:8
0.063548 1.354211 1.349370 1.357840 180.000000 5:8
0.053719 1.356482 1.351320 1.359510 180.000000 5:8
0.048221 1.357714 1.352420 1.360420 180.000000 5:8
0.042232 1.358076 1.354170 1.360780 180.000000 5:8
0.030625 1.359098 1.356050 1.360770 180.000000 5:8
0.019991 1.359510 1.358190 1.360960 180.000000 5:8
0.007250 1.361150 1.360810 1.361380 180.000000 5:8
0.000995 1.361470 1.361470 1.361470 180.000000 5:8
0.000889 1.361580 1.361580 1.361580 180.000000 5:8

%5:8 psi~+-110
0.125477 1.377634 1.373490 1.380310 +-111.625459 5:8
0.123454 1.377342 1.375660 1.378530 +-111.492404 5:8
0.114919 1.376133 1.369450 1.383020 +-110.915887 5:8
0.105520 1.374837 1.367960 1.382590 +-110.245752 5:8
0.089068 1.372634 1.366530 1.380120 +-108.984943 5:8
0.075765 1.371005 1.364790 1.378590 +-107.778770 5:8
0.068034 1.370141 1.362970 1.377990 +-107.022147 5:8
0.059075 1.369159 1.362870 1.376350 +-106.303991 5:8
0.048567 1.368172 1.362670 1.374800 +-105.474802 5:8
0.039770 1.368669 1.363650 1.372810 +-103.354455 5:8
0.025754 1.368789 1.365170 1.370720 +-100.000000 5:8
0.019951 1.368990 1.367210 1.370030 +-89.488400 5:8
0.012613 1.369030 1.368235 1.369260 +-97.165600 5:8

%5:8 psi~+-45
0.121381 1.370517 1.367850 1.373410 +-26.238522 5:8
0.119487 1.370668 1.369780 1.371890 +-26.580223 5:8
0.111364 1.370898 1.363640 1.376080 +-28.012412 5:8
0.102289 1.370701 1.360880 1.376390 +-29.589710 5:8
0.086242 1.369733 1.360570 1.376820 +-32.475792 5:8
0.073145 1.368579 1.356620 1.377060 +-34.834220 5:8
0.065496 1.367800 1.348680 1.377220 +-36.181085 5:8
0.056646 1.366695 1.348960 1.376420 +-37.865636 5:8
0.046143 1.364776 1.348610 1.375540 +-39.277026 5:8
0.037781 1.368219 1.355090 1.374220 +-41.461371 5:8
0.025945 1.371646 1.367000 1.372250 +-50.000000 5:8
0.019467 1.370740 1.370320 1.371630 +-57.963100 5:8
0.012467 1.370440 1.370110 1.371670 +-68.000000 5:8

%2:3 psi~+-90
0.093405 1.315407 1.278960 1.352540 +-89.666041 2:3
0.084601 1.316234 1.282790 1.351830 +-89.456997 2:3
0.075151 1.317371 1.289610 1.347370 +-89.112282 2:3
0.070202 1.318114 1.293320 1.345010 +-88.951882 2:3
0.065084 1.318986 1.296990 1.343260 +-88.736854 2:3
0.063784 1.319236 1.298140 1.342870 +-88.736268 2:3
0.061741 1.319655 1.300170 1.341740 +-88.635587 2:3
0.060103 1.320144 1.300500 1.340920 +-88.552393 2:3
0.051039 1.323302 1.307740 1.338280 +-87.917668 2:3
0.040005 1.329075 1.318060 1.337720 +-87.058468 2:3
0.035002 1.333831 1.324530 1.340000 +-86.556000 2:3
0.030483 1.338884 1.331710 1.343890 +-85.000000 2:3
0.024981 1.347182 1.340620 1.351030 +-83.400000 2:3
0.022198 1.353000 1.347680 1.356430 +-82.000000 2:3

%5:7 psi~180
0.090510 1.265956 1.258230 1.272250 180.000000 5:7
0.086914 1.264735 1.258280 1.270110 180.000000 5:7
0.085981 1.264423 1.256910 1.269930 180.000000 5:7
0.082923 1.263725 1.257990 1.269460 180.000000 5:7
0.081039 1.262470 1.258060 1.266880 180.000000 5:7
0.079163 1.262272 1.255490 1.271850 180.000000 5:7
0.077324 1.261762 1.255440 1.270180 180.000000 5:7
0.076311 1.261470 1.255060 1.269850 180.000000 5:7
0.075253 1.261162 1.255870 1.268250 180.000000 5:7
0.073105 1.260552 1.254360 1.268020 180.000000 5:7
0.068192 1.258633 1.255060 1.265810 180.000000 5:7
0.068425 1.259350 1.252000 1.267810 180.000000 5:7
0.066071 1.258625 1.250360 1.267310 180.000000 5:7
0.063651 1.258018 1.251420 1.265110 180.000000 5:7
0.059933 1.257143 1.250770 1.264470 180.000000 5:7
0.057864 1.257010 1.249110 1.264160 180.000000 5:7
0.053570 1.256000 1.249290 1.261730 180.000000 5:7
0.024016 1.247220 1.244220 1.259790 180.000000 5:7
0.024070 1.247680 1.245930 1.257640 180.000000 5:7
0.024113 1.248010 1.245310 1.256460 180.000000 5:7
0.024206 1.248290 1.245670 1.256430 180.000000 5:7

%5:7 psi~110
0.032618 1.238881 1.237300 1.240170 +-113.309212 5:7
0.030522 1.239930 1.238160 1.241470 +-113.112166 5:7
0.029959 1.240189 1.238130 1.242050 +-113.057886 5:7
0.029899 1.240287 1.239470 1.242230 +-113.505000 5:7
0.029786 1.241000 1.239490 1.242660 +-114.184000 5:7
0.025519 1.241925 1.239690 1.244590 +-112.850437 5:7
0.025217 1.241932 1.240190 1.244980 +-112.922242 5:7
0.023310 1.242673 1.240300 1.245190 +-112.816411 5:7
0.022556 1.242922 1.240830 1.245110 +-112.828760 5:7
0.020966 1.243419 1.240960 1.245860 +-112.856928 5:7
0.019302 1.243912 1.241930 1.245880 +-112.950650 5:7
0.017532 1.244410 1.240740 1.247570 +-113.112445 5:7
0.015660 1.244916 1.240830 1.248080 +-113.408742 5:7
0.013676 1.245400 1.241470 1.248360 +-113.867638 5:7
0.010490 1.246076 1.242770 1.248600 +-115.356690 5:7
0.007850 1.247530 1.244920 1.248960 +-114.948800 5:7
0.005006 1.247990 1.247990 1.247990 +-116.089820 5:7
0.001556 1.248530 1.248530 1.248530 +-115.989000 5:7
0.001111 1.249430 1.249430 1.249430 +-115.988100 5:7

%5:7 psi~25
0.085998 1.260065 1.257730 1.262210 +-22.122582 5:7
0.082746 1.259934 1.257520 1.262830 +-22.850665 5:7
0.081909 1.259889 1.257130 1.263040 +-23.027528 5:7
0.080900 1.259700 1.257820 1.263590 +-1.000000 5:7
0.080740 1.260000 1.257460 1.262220 +-1.000000 5:7
0.076073 1.259696 1.254050 1.262000 +-24.164844 5:7
0.074851 1.258926 1.254000 1.263040 +-24.516810 5:7
0.072959 1.259297 1.254100 1.263290 +-24.768388 5:7
0.071971 1.259216 1.254810 1.262930 +-24.952926 5:7
0.069955 1.259042 1.253990 1.263550 +-25.304727 5:7
0.067904 1.258881 1.254910 1.262830 +-25.654132 5:7
0.065572 1.258612 1.252910 1.263040 +-26.057136 5:7
0.063315 1.258413 1.252680 1.263460 +-26.417392 5:7
0.061025 1.258236 1.253270 1.262870 +-26.758291 5:7
0.057497 1.257988 1.253050 1.262520 +-27.242018 5:7
0.055632 1.257800 1.252030 1.262570 +-27.003500 5:7
0.053388 1.257570 1.252500 1.261530 +-27.578800 5:7
0.048598 1.257225 1.252100 1.260645 +-28.610000 5:7
0.044585 1.256813 1.253280 1.259270 +-28.954000 5:7
0.041984 1.256500 1.253550 1.258600 +-29.814200 5:7
0.021331 1.255000 1.240530 1.259140 +-31.391700 5:7
0.020000 1.256000 1.239500 1.259820 +-31.140000 5:7
0.020017 1.257000 1.238430 1.262380 +-32.404900 5:7

%3:4 psi~180
0.089978 1.215263 1.194780 1.228130 180.000000 3:4
0.083784 1.217020 1.195670 1.227250 180.000000 3:4
0.076307 1.213316 1.196940 1.226990 180.000000 3:4
0.060321 1.215513 1.202720 1.226790 180.000000 3:4
0.049895 1.218484 1.205740 1.231920 180.000000 3:4
0.040669 1.222781 1.214260 1.232480 180.000000 3:4
0.038759 1.224139 1.216560 1.232000 180.000000 3:4
0.038065 1.224720 1.217460 1.231910 180.000000 3:4
0.037057 1.225617 1.219020 1.231340 180.000000 3:4
0.036271 1.226414 1.220280 1.231170 180.000000 3:4
0.036070 1.227958 1.221580 1.230760 180.000000 3:4
0.033042 1.228097 1.225060 1.229470 180.000000 3:4
0.032870 1.230294 1.224870 1.238450 180.000000 3:4
0.031985 1.232087 1.226880 1.237960 180.000000 3:4
0.031032 1.235879 1.231000 1.240130 180.000000 3:4
0.030554 1.238047 1.233700 1.240850 180.000000 3:4
0.025993 1.238515 1.236280 1.240790 180.000000 3:4
0.025642 1.238745 1.236880 1.240610 180.000000 3:4
0.025598 1.239100 1.237030 1.241170 180.000000 3:4
0.025068 1.239730 1.237980 1.241470 180.000000 3:4
0.025055 1.240150 1.238900 1.242120 180.000000 3:4
0.024872 1.241095 1.239730 1.242460 180.000000 3:4
0.022658 1.241098 1.241220 1.242970 180.000000 3:4
0.019901 1.244750 1.244140 1.245360 180.000000 3:4

%3:4 psi~50
0.086588 1.220000 1.204310 1.235460 +-55.000000 3:4
0.079911 1.220000 1.204990 1.236090 +-55.000000 3:4
0.075966 1.220266 1.206590 1.234970 +-55.145201 3:4
0.060155 1.223279 1.212530 1.235090 +-53.764389 3:4
0.049727 1.226411 1.215460 1.240050 +-51.925299 3:4
0.040494 1.230704 1.221630 1.240890 +-49.161268 3:4
0.038543 1.231963 1.224260 1.240530 +-48.295347 3:4
0.037814 1.232486 1.225340 1.240470 +-47.923368 3:4
0.036793 1.233295 1.227220 1.239930 +-47.347737 3:4
0.035975 1.233988 1.228730 1.239760 +-46.816084 3:4
0.031000 1.234000 1.230320 1.239530 +-46.000000 3:4
0.030279 1.236000 1.219020 1.244670 +-45.000000 3:4
0.032406 1.237376 1.245330 1.245330 +-44.197708 3:4
0.031395 1.238767 1.223440 1.246130 +-42.966601 3:4
0.029984 1.241321 1.223130 1.248250 +-40.276680 3:4
0.029933 1.241531 1.225230 1.248320 +-39.951062 3:4
0.029899 1.241725 1.225340 1.248610 +-39.641895 3:4
0.030101 1.242130 1.228440 1.248920 +-38.594390 3:4
0.028325 1.245000 1.228620 1.250270 +-39.982230 3:4
0.027000 1.245000 1.235250 1.249330 +-40.141000 3:4


==> tableA1.txt <==
# Date: 2023 February 08
# Author(s): Zherui Chen
# Reference: Malhotra & Chen, Non-perturbative investigation of low eccentricity exterior mean motion resonances, MNRAS (2023)
#
# Table A-1: Secondary resonances in Figure 9				
#
# 		17-island chain	11-island chain	6-island chain	5-island chain
# Point no. 	time			time			time			time
#
	1	6.9055846288729885	6.934660577429236 	6.820213091485825	6.230638356581315
	2	31.83127652205024	31.947299244053596 	31.616613951634026	30.38005954211575
	3	55.80413409424971	55.75030088768088 	55.86819894165519	55.746902080080645
	4	80.37269778244807	80.43536161373633 	80.40171507809148	81.64996119627217
	5	105.60727732030637	105.74392887921755 	105.49646884181803	107.02306638079078
	6	131.19686491551104	131.3724443850382 	130.92499886515174	131.08263907860285
	7	156.5001244159039	156.6238732900674 	156.23806727256488	
	8	181.19496367911174	181.17958073967358 		
	9	205.07397118717194	205.09484206107655		
	10	229.97015379180536	230.1030795522816		
	11	255.39790962629957	255.62467188684153 		
	12	280.9450832844666	281.1519822260954		
	13	306.0223231864517			
	14	330.3020967460783			
	15	354.5277854100973			
	16	379.5741247218085			
	17	405.10511992002296			
	18	430.5514174185794			

